Planet formation in intermediate-separation binary systems

We report the first characterisation of the individual discs in the intermediate separation binary systems KK Oph and HD 144668 at millimetre wavelengths. In both systems the circum-primary and the circum-secondary discs are detected in the millimetre continuum emission, but not in $^{13}$CO nor C$^{18}$O lines. Even though the disc structure is only marginally resolved, we find indications of large-scale asymmetries in the outer regions of the primary discs, most likely due to perturbation by the companion. The derived dust masses are firmly above debris disc level for all stars. The primaries have about three times more dust in their discs than the secondaries. In the case of HD 144668 the opacity spectral index of the primary and secondary differ by the large margin of 0.69 which may be a consequence of the secondary disc being more compact. Upper limits on the gas masses imply less than 0.1 M$_{\textrm{jup}}$ in any of these discs, meaning that giant planets can no longer form in them. Considering that there have been no massive gas discs identified to date in intermediate separation binaries (i.e., binaries at a few hundred au separation), this opens space for speculation whether their binarity causes the removal of gas, with tidal interaction truncating the discs and hence shortening the accretion timescale. More systematic studies in this respect are sorely needed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
